Joint Probabilistic Shaping and Symbol-Level Precoding for Covert LEO Satellite Downlinks

The wide footprint of low-Earth-orbit (LEO) satellite downlinks exposes the mere occurrence of a transmission to any receiver within it. This paper studies covert multiuser LEO downlinks, where a passive warden at an unknown but fixed ground location accumulates observations as the satellite moves. We jointly optimize the precoding and the occurrence probabilities of the multiuser symbol combinations to provide covertness against such wardens. Each phase-shift keying (PSK) symbol vector is decomposed into a relative pattern and a common rotation, so that shaping the pattern probabilities leaves the symbols of every legitimate user uniformly distributed. We develop probabilistically shaped symbol-level precoding and probabilistically shaped block-level precoding. We derive the exact chi-square divergence of the warden's Gaussian-mixture observation over the complete session and, by bounding the leakage over a continuous location uncertainty region, obtain certificates that guarantee covertness throughout that region. The certified covertness level is minimized under robust constructive-interference, power, and entropy constraints through an alternating optimization whose updates are equivalent to convex conic problems, and the optimized probabilities follow a Maxwell--Boltzmann-type law. Numerical results show that shaping substantially reduces the certified covertness level of both precoding structures, particularly under large location uncertainty, low elevation, and scarce power.

==> Figures4/fig1_data.dat <==
GammaReq_PS_SLP_k0 PS_SLP_k0 GammaReq_U_SLP_k0 U_SLP_k0 GammaReq_PS_SLP_k2 PS_SLP_k2 GammaReq_U_SLP_k2 U_SLP_k2 GammaReq_PS_BLP_k2 PS_BLP_k2 GammaReq_U_BLP_k2 U_BLP_k2 GammaReq_PS_SLP_k5 PS_SLP_k5 GammaReq_U_SLP_k5 U_SLP_k5
2 0.0136513322548613 2 0.0297927875629152 2 0.0187050957166743 2 0.0441892285788364 2 0.0250439721958089 2 0.0525577355659749 2 0.0314897052303701 2 0.0738929796734162
3 0.0176178984039777 3 0.0396551718103763 3 0.0243234026872119 3 0.0584253858756846 3 0.0332460909627823 3 0.0683456398553393 3 0.042249530924593 3 0.0970491698142364
4 0.0229576350816698 4 0.053619770967305 4 0.0342203417810296 4 0.0777282900141934 4 0.0451860453668135 4 0.0901060140778764 4 0.060980232516449 4 0.131029069006595
5 0.0303993758035336 5 0.0731614520690699 5 0.0427983009406949 5 0.104286336932824 5 0.0631882683420548 5 0.122014072624051 5 0.0863101995789103 5 0.186582732065003
6 0.0415370104962583 6 0.100894302057901 6 0.0687192465659846 6 0.143687987933297 6 0.0979937922711982 6 0.177237046104355 6 0.120693982606015 6 0.302827013513496
7 0.0648174094517528 7 0.142512927914321 7 0.0964223383768769 7 0.216838043766952 7 0.149603525263068 7 0.295083605192611 7 0.171446364541476 7 0.64186291347608
8 0.111846110302059 8 0.223605675992051 8 0.140811864676638 8 0.418409890904402 8 0.256887228806558 8 0.680972434173965 8 0.258218535082807 7.10517199903516 1


==> Figures4/fig2_data.dat <==
eta_PS_SLP_a05 PS_SLP_a05 eta_U_SLP_a05 U_SLP_a05 eta_PS_SLP_a10 PS_SLP_a10 eta_U_SLP_a10 U_SLP_a10 eta_PS_BLP_a10 PS_BLP_a10 eta_U_BLP_a10 U_BLP_a10 eta_PS_SLP_a15 PS_SLP_a15 eta_U_SLP_a15 U_SLP_a15
0.6 0.0080398010701747 0.6 0.0155095747975887 0.6 0.0288490544410122 0.6 0.0777282900141934 0.6 0.0351842893873936 0.6 0.0901060140778764 0.6 0.106959195639185 0.6 0.35759633347898
0.65 0.0084170011654798 0.65 0.0155095747975887 0.65 0.0299070565844603 0.65 0.0777282900141934 0.65 0.0381244688097649 0.65 0.0901060140778764 0.65 0.112871030997569 0.65 0.35759633347898
0.7 0.008838837987344 0.7 0.0155095747975887 0.7 0.0316418637429374 0.7 0.0777282900141934 0.7 0.041448018557312 0.7 0.0901060140778764 0.7 0.121562339968635 0.7 0.35759633347898
0.75 0.0093321009347744 0.75 0.0155095747975887 0.75 0.0342203417810296 0.75 0.0777282900141934 0.75 0.0451860453668135 0.75 0.0901060140778764 0.75 0.133589943620792 0.75 0.35759633347898
0.8 0.0099101221566966 0.8 0.0155095747975887 0.8 0.0367552592110582 0.8 0.0777282900141934 0.8 0.0494587552520264 0.8 0.0901060140778764 0.8 0.147855715341359 0.8 0.35759633347898
0.85 0.0106027362110038 0.85 0.0155095747975887 0.85 0.0406006271286101 0.85 0.0777282900141934 0.85 0.0544689978430189 0.85 0.0901060140778764 0.85 0.164912441038425 0.85 0.35759633347898
0.9 0.0114633502689185 0.9 0.0155095747975887 0.9 0.0462086150215097 0.9 0.0777282900141934 0.9 0.0606310672551779 0.9 0.0901060140778764 0.9 0.189294553073781 0.9 0.35759633347898
0.95 0.0126231728307074 0.95 0.0155095747975887 0.95 0.0545710921280893 0.95 0.0777282900141934 0.95 0.0690058678792421 0.95 0.0901060140778764 0.95 0.2314370867997 0.95 0.35759633347898
1 0.0155095747975887 1 0.0155095747975887 1 0.0777282900141934 1 0.0777282900141934 1 0.0901060140778764 1 0.0901060140778764 1 0.35759633347898 1 0.35759633347898


==> Figures4/fig3_data.dat <==
elev_PS_SLP_g2 PS_SLP_g2 elev_U_SLP_g2 U_SLP_g2 elev_PS_SLP_g5 PS_SLP_g5 elev_U_SLP_g5 U_SLP_g5 elev_PS_SLP_g8 PS_SLP_g8_preview elev_U_SLP_g8 U_SLP_g8
60 0.0187050957166743 60 0.0441892285788364 60 0.0427983009406949 60 0.104286336932824 60 0.140811864676638 60 0.418409890904402
62.5 0.0172210904160816 62.5 0.0311119376574434 62.5 0.0396212930468384 62.5 0.0755347462866038 62.5 0.1349550347531655 62.5 0.204320230787432
65 0.0144140721915064 65 0.0205243923002068 65 0.0307204892433318 65 0.0497867401925076 65 0.0971796896239696 65 0.141892056682555
67.5 0.0100361768329713 67.5 0.0144519780423972 67.5 0.0261047719275836 67.5 0.0335010542838369 67.5 0.05442588656876762 67.5 0.0999172615851826
70 0.0083126012603596 70 0.0107905757475007 70 0.0174563434495317 70 0.0232818486449474 70 0.03766502429683164 70 0.0633410788948152
72.5 0.0075195476230943 72.5 0.0089204954723684 72.5 0.0152401074300191 72.5 0.0182741476950761 72.5 0.02901479003506761 72.5 0.0437114986749489
75 0.0066652153600235 75 0.0077470239039546 75 0.0133235111637801 75 0.0155301845375831 75 0.0235332415828009 75 0.0335036045184997
77.5 0.0062009116009086 77.5 0.0069745211516415 77.5 0.0123862343715611 77.5 0.0139366979405392 77.5 0.02092887909692205 77.5 0.0286669226992266
80 0.0058336667207336 80 0.0064797792939435 80 0.0116535138648042 80 0.0129460170655535 80 0.01978614569083511 80 0.0261772962769314


==> Figures4/fig4_data.dat <==
GammaDb EpsilonCS EpsilonCE EpsilonCsinh EpsilonGrid
2 0.0257943912254089 0.0187050957166743 0.0161403695716853 0.0038301399328774
3 0.032483957592526 0.0243234026872119 0.0217139780747715 0.0050981333104853
4 0.0436177292012416 0.0342203417810296 0.0314724193260451 0.008002248042277
5 0.0542271575594316 0.0427983009406949 0.0399171172280192 0.0110029184161748
6 0.082046169395225 0.0687192465659846 0.0650734827609287 0.0246100314026671
7 0.113473856813145 0.0964223383768768 0.0916811202711071 0.0406520857859542
8 0.169416886368481 0.140811864676638 0.133810372946727 0.0664570419311782


==> Figures4/fig5_data.dat <==
n_PS_SLP_p015 PS_SLP_p015 n_U_SLP_p015 U_SLP_p015 n_PS_SLP_p030 PS_SLP_p030 n_U_SLP_p030 U_SLP_p030 n_PS_SLP_p080 PS_SLP_p080 n_U_SLP_p080 U_SLP_p080
3 0.0230284626575736 3 0.0754657307218073 3 0.0122853927757882 3 0.028405397966883 3 0.0094344227923018 3 0.0222257561121994
6 0.0325844303298187 6 0.107330744023907 6 0.0173767911832905 6 0.040203698864309 6 0.013343476188066 6 0.0314474887902787
9 0.0399287792057072 9 0.132202086649198 9 0.0212853480950741 9 0.0492790088263133 9 0.0163438086551273 9 0.0385341780507003
15 0.0516025532419996 15 0.172634384611789 15 0.0274875632555533 15 0.0637217286502086 15 0.0211035229121371 15 0.0497965992471726
24 0.065376695747771 24 0.222179007720494 24 0.0347850752865629 24 0.0807980285719099 24 0.0267012100408409 24 0.06308179165669291
30 0.0731710975602984 30 0.251312651291444 30 0.0389026450024395 30 0.0904813058251802 30 0.029858177037775 30 0.0705974381068331
45 0.08985466125222689 45 0.317001235749299 45 0.0476818190170749 45 0.11126677465715 45 0.0365849365654516 45 0.0866783414221424
60 0.104032113830492 60 0.377189413770057 60 0.0550998483279526 60 0.129003226910666 60 0.0422634669378646 60 0.100336222220133
75 0.116622381056428 75 0.43478130907102 75 0.0616501013326598 75 0.144819146354275 75 0.0472730506392258 75 0.112458503207495
90 0.128095547027644 90 0.491296604158637 90 0.0675854122916715 90 0.159291170867948 90 0.0518081175281204 90 0.123499224798328


==> Figures4/remark2_data.dat <==
Pattern psi1 pi1 piFree1 piFloor1 piKKT1 psi2 pi2 piFree2 piFloor2 piKKT2 psi3 pi3 piFree3 piFloor3 piKKT3
1 0.0102808233243586 0.00505364696975556 0.00505364696975556 NaN 0.00505362623670142 0.0110951117684596 0.00270503159765596 0.00270503159765596 NaN 0.00270499710844959 0.0108162813248837 0.0200264370955353 0.0200264370955353 NaN 0.0200264046896499
2 0.0102876824435138 0.00502558057800754 0.00502558057800754 NaN 0.00502554129113982 0.0139576833171188 0.0010000000113244 NaN 0.0010000000113244 0.000264298530504587 0.0159837004769686 0.00100000001202449 NaN 0.00100000001202449 0.000300783795402781
3 0.00599729562661184 0.164084252250283 0.164084252250283 NaN 0.164084042099415 0.00831326688377729 0.0259272071152088 0.0259272071152088 NaN 0.0259271077517074 0.0127133684666032 0.00428747733252482 0.00428747733252482 NaN 0.00428752554167282
4 0.00627291726612342 0.131163251308958 0.131163251308958 NaN 0.131163178606425 0.00581563600235306 0.197267340297374 0.197267340297374 NaN 0.197267286237971 0.00920698167304874 0.0740372987142906 0.0740372987142906 NaN 0.0740375543008071
5 0.0110616322840056 0.00267975141693624 0.00267975141693624 NaN 0.00267972941944745 0.00900184567992387 0.0148179734098844 0.0148179734098844 NaN 0.0148178690447326 0.0104423695945 0.027135460621377 0.027135460621377 NaN 0.0271356063099364
6 0.00945775968125932 0.00986343171484846 0.00986343171484846 NaN 0.00986336398541153 0.0128644446419126 0.00100000003256406 NaN 0.00100000003256406 0.000642464657431643 0.0165909591917604 0.00100000000867862 NaN 0.00100000000867862 0.000183645501422458
7 0.00664388050540429 0.0970322189336819 0.0970322189336819 NaN 0.0970321781212189 0.00732410638398506 0.0579142861685123 0.0579142861685123 NaN 0.0579140696459015 0.0109577004113536 0.0178527401810863 0.0178527401810863 NaN 0.0178526457464128
8 0.00590672277040375 0.17661426245868 0.17661426245868 NaN 0.176614115787325 0.00570568014351867 0.215701999230083 0.215701999230083 NaN 0.215701676511013 0.00795212083891682 0.205227055218237 0.205227055218237 NaN 0.205227572837006
9 0.00914708288225472 0.0126954619343613 0.0126954619343613 NaN 0.0126954720575311 0.00744001969935731 0.0527090236954631 0.0527090236954631 NaN 0.0527088470461332 0.00936641243145802 0.0650421524929183 0.0650421524929183 NaN 0.0650423402315306
10 0.00967975479480368 0.00823557635325278 0.00823557635325278 NaN 0.00823555786373577 0.0105301186481268 0.00428087409380273 0.00428087409380273 NaN 0.00428082356732053 0.0167750992167738 0.00100000000755018 NaN 0.00100000000755018 0.000158126845116665
11 0.00727477040590841 0.0581170125430535 0.0581170125430535 NaN 0.0581170099985694 0.0071536001192501 0.066519545327286 0.066519545327286 NaN 0.0665193558100996 0.0107868636369286 0.0205106552596123 0.0205106552596123 NaN 0.0205108264496366
12 0.00686316344620365 0.0811972636805588 0.0811972636805588 NaN 0.0811971425884108 0.00612633950625438 0.153257533507704 0.153257533507704 NaN 0.153257541088034 0.00716304856520454 0.38964009892456 0.38964009892456 NaN 0.389640088391023
13 0.0104657893606538 0.00434850629943631 0.00434850629943631 NaN 0.00434847490773407 0.0114269995484263 0.0020656812684744 0.0020656812684744 NaN 0.0020656589321988 0.00908253361948399 0.0819147776957764 0.0819147776957764 NaN 0.0819151356639061
14 0.00992716604241742 0.00673584064720461 0.00673584064720461 NaN 0.00673585580086831 0.0111877267539141 0.00250901005841265 0.00250901005841265 NaN 0.00250892202929241 0.0163210405436736 0.00100000000871184 NaN 0.00100000000871184 0.000228676944020799
15 0.00595612891528253 0.169665304976977 0.169665304976977 NaN 0.169664982618793 0.00644280432917044 0.118510590882449 0.118510590882449 NaN 0.118510199046928 0.0122717737824072 0.0061379150760416 0.0061379150760416 NaN 0.00613798066148949
16 0.00709076468178519 0.0674886379339471 0.0674886379339471 NaN 0.0674886222204319 0.00686915128399882 0.0838139033037415 0.0838139033037415 NaN 0.0838141154980634 0.00904884925739966 0.0841879313510172 0.0841879313510172 NaN 0.0841879322815491

